Low-resolution Transit Spectroscopy of Three Hot Jupiters Using the 2m Himalayan Chandra Telescope

Here, we present the low-resolution transmission spectroscopy of three giant planets using the Himalayan Faint Object Spectrograph Camera (HFOSC) on the 2m Himalayan Chandra Telescope (HCT) in Hanle, India. It is the first application of transmission spectroscopy with HCT. This study presents results from a single transit, each for three planets: HAT-P-1b, KELT- 18b and WASP-127b. The selection of suitable reference stars assisted in accurately tracking slit losses for the long cadence observations that are needed to achieve the required Signal to Noise Ratio (SNR). We employ the Common Mode Correction (CMC) technique, utilizing a white light transit curve to minimize time dependent systematic errors. The observed spectra for WASP-127b and HAT-P-1b agree with previous low-resolution transit spectroscopic observations using other observing facilities. We confirm the presence of Rayleigh scattering in the atmosphere of WASP-127b. In addition, we provide the first low-resolution transmission spectrum for KELT-18b. Modeling the exoplanet atmosphere with HFOSC and available IR observations from HST and SPITZER for WASP-127b and HAT-P-1b shows that HFOSC can be an alternative optical instrument to use in conjunction with IR observations to constrain the atmospheric parameters better.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
